Limit theorems for multifractal products of random fields

This paper investigates asymptotic properties of multifractal products of random fields. The obtained limit theorems provide sufficient conditions for the convergence of cumulative fields in the spaces $L_q.$ New results on the rate of convergence of cumulative fields are presented. Simple unified conditions for the limit theorems and the calculation of the R\'enyi function are given. They are less restrictive than those in the known one-dimensional results. The developed methodology is also applied to multidimensional multifractal measures. Finally, a new class of examples of geometric $\varphi$-sub-Gaussian random fields is presented. In this case, the general assumptions have a simple form and can be expressed in terms of covariance functions only.

==> _config.yml <==
title: Author support for IMS co-sponsored journals EJP/ECP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
